Free Public Transport: More Jobs without Environmental Damage?

We study the effects of a free-fare transport policy implemented by Brazilian localities on employment and greenhouse gas emissions. Using a staggered difference-in-differences approach, we find that fare-free transit increases employment by 3.2% and reduces emissions by 4.1%, indicating that transport policies can decouple economic activity from environmental damage. Our results are driven by workers transitioning from higher-emission to lower-emission sectors instead of being driven by a decline in private transportation use. Cost-benefit analyses suggest that the costly policy only presents net benefits after considering the tax inflows of the increased economic activity and the benefits of reduced carbon emissions.

==> Tables/att_agregado_novas_firmas.txt <==
\begin{table}[H]
\begin{center}
\caption{\label{tab:overall_att_estimates_new_firms} Average Treatment Effects on Firm Creation}
\begin{tabular}{lc}
\toprule \toprule
& New Firms\\
\midrule
Treatment effect & $0.074^{***}$\\
 & (0.018)\\
\midrule
Treated units & 57\\
Groups & 20\\
Units & 2308\\
\bottomrule \bottomrule
\end{tabular}
\end{center}
\footnotesize{\textit{Notes:} This table presents the estimates of the overall treatment effects on the creation of new firms across treated municipalities, as defined in Equation \eqref{eq:overall_treatment_effect}. The estimation was conducted using the doubly-robust estimator proposed by \cite{callaway2021difference}. Standard errors, clustered at the unit level, are presented in parentheses. Additionally, the table displays the total number of units used in the estimation, along with the number of treated units and treated groups. Significance levels are denoted as follows: $^{***}p<0.01$; $^{**}p<0.05$; $^{*}p<0.1$.}
\end{table}

==> Tables/att_agregado_salario_medio_pandemia.txt <==
\begin{table}[H]

\caption{\label{tab:overall_att_estimates_average_wage_pandemic}Treatment effects on average wage}
\centering
\begin{tabular}{lc}
\toprule
 & Average wage\\
\midrule
Treatment effect & $-0.014^{}$\\
 & (0.018)\\
\midrule
Treated units & 38\\
Groups & 16\\
Units & 2368\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/agregacao_setores.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:tab:sector_aggregation}Sector aggregation}
\centering
\begin{tabular}{lc}
\toprule
Aggregate sector & CNAE 1.0 section\\
\midrule
Industry & C and D\\
Construction & F\\
Trade & G\\
Services & H, J, K, L, M, N, O and P\\
Agriculture & A\\
Transportation & I\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_RDPC.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $-0.053^{**}$ & $0.037^{***}$\\
 & (0.022) & (0.01)\\
\midrule
 Units & 2361 & 2361\\
Treated units & 57 & 57\\
Groups & 20 & 20\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_automovel_vendas_combustiveis_pandemia.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_stock_automobiles_fuel_sales_pandemic}Treatment effects on stock of automobiles and fuel sales}
\centering
\begin{tabular}{lccc}
\toprule
 & Stock of Automobiles & Gasoline sales & Ethanol sales\\
\midrule
Treatment effect & $-0.01^{}$ & $0.014^{}$ & $0.121^{}$\\
 & (0.008) & (0.027) & (0.1)\\
\midrule
 Units & 2364 & 2162 & 1860\\
Treated units & 52 & 55 & 52\\
Groups & 15 & 20 & 19\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_controles.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $-0.041^{**}$ & $0.032^{***}$\\
 & (0.023) & (0.011)\\
\midrule
 Units & 2361 & 2361\\
Treated units & 57 & 57\\
Groups & 20 & 20\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_edgar_ghg_vinculos_ativos.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_edgar_ghg_employment}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $0.032^{**}$ & $0.038^{**}$\\
 & (0.016) & (0.018)\\
\midrule
 Units & 2252 & 2242\\
Treated units & 26 & 26\\
Groups & 17 & 17\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_edgar_ghg_vinculos_ativos_pandemia.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_edgar_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $0.023^{}$ & $0.032^{***}$\\
 & (0.014) & (0.011)\\
\midrule
 Units & 2361 & 2361\\
Treated units & 57 & 57\\
Groups & 20 & 20\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_escolaridade.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $-0.043^{**}$ & $0.031^{***}$\\
 & (0.02) & (0.01)\\
\midrule
 Units & 2361 & 2361\\
Treated units & 57 & 57\\
Groups & 20 & 20\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_firmas.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lc}
\toprule
 & Total Firms\\
\midrule
Treatment effect & $0.009^{}$\\
 & (0.009)\\
\midrule
 Units & 1859\\
Treated units & 30\\
Groups & 20\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_firmas_novas_acum.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lc}
\toprule
 & Total Firms\\
\midrule
Treatment effect & $0.009^{}$\\
 & (0.01)\\
\midrule
 Units & 1859\\
Treated units & 30\\
Groups & 20\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_pop1991.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $-0.039^{*}$ & $0.034^{***}$\\
 & (0.02) & (0.011)\\
\midrule
 Units & 2361 & 2361\\
Treated units & 57 & 57\\
Groups & 20 & 20\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_ratio1991.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $-0.067^{**}$ & $0.039^{***}$\\
 & (0.028) & (0.011)\\
\midrule
 Units & 2361 & 2361\\
Treated units & 57 & 57\\
Groups & 20 & 20\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_salario_medio_pandemia.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_average_wage_pandemic}Treatment effects on average wage}
\centering
\begin{tabular}{lc}
\toprule
 & Average wage\\
\midrule
Treatment effect & $-0.014^{}$\\
 & (0.014)\\
\midrule
 Units & 2368\\
Treated units & 54\\
Groups & 17\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_seeg_ghg_vinculos_ativos.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $-0.003^{}$ & $0.037^{**}$\\
 & (0.027) & (0.017)\\
\midrule
 Units & 2244 & 2242\\
Treated units & 26 & 26\\
Groups & 17 & 17\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_seeg_ghg_vinculos_ativos_expandido.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $-0.009^{}$ & $0.037^{**}$\\
 & (0.029) & (0.017)\\
\midrule
 Units & 2323 & 2242\\
Treated units & 26 & 26\\
Groups & 17 & 17\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_seeg_ghg_vinculos_ativos_expandido_pandemia.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & GWP100-AR5 emissions & Employment\\
\midrule
Treatment effect & $-0.041^{**}$ & $0.037^{**}$\\
 & (0.019) & (0.017)\\
\midrule
 Units & 2361 & 2242\\
Treated units & 57 & 26\\
Groups & 20 & 17\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_seeg_ghg_vinculos_ativos_pandemia.txt <==
\begin{table}[htp]
\centering
\caption{\label{tab:overall_att_estimates_seeg_ghg_employment_pandemic}Treatment effects on emissions and employment}
\centering
\begin{tabular}{lcc}
\toprule
 & Employment & GWP100-AR5 emissions\\
\midrule
Treatment effect & $0.032^{***}$ & $-0.041^{*}$\\
 & (0.011) & (0.021)\\
\midrule
 Units & 2361 & 2371\\
Treated units & 57 & 57\\
Groups & 20 & 20\\
\bottomrule
\end{tabular}
\end{table}

==> Tables_-_Reviewed/att_agregado_vinculos_ativos_setor.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_employment_sector}Treatment effects on employment, by sector}
\centering
\begin{tabular}{lcccccc}
\toprule
 & Industry & Construction & Trade & Services & Agriculture & Transportation\\
\midrule
Treatment effect & $0.043^{}$ & $0.391^{***}$ & $-0.017^{}$ & $0.018^{}$ & $-0.04^{*}$ & $-0.115^{**}$\\
 & (0.036) & (0.075) & (0.03) & (0.026) & (0.022) & (0.058)\\
\midrule
 Units & 1865 & 859 & 2083 & 2205 & 2048 & 2097\\
Treated units & 25 & 17 & 25 & 25 & 25 & 25\\
Groups & 16 & 12 & 16 & 16 & 16 & 16\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/att_agregado_vinculos_ativos_setor_pandemia.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:overall_att_estimates_employment_sector_pandemic}Treatment effects on employment, by sector}
\centering
\begin{tabular}{lcccccc}
\toprule
 & Industry & Constr. & Trade & Services & Agriculture & Transp.\\
\midrule
Treatment effect & $0.099^{}$ & $0.241^{}$ & $-0.015^{}$ & $0.027^{}$ & $-0.049^{**}$ & $-0.056^{}$\\
 & (0.067) & (0.154) & (0.022) & (0.02) & (0.021) & (0.046)\\
\midrule
 Units & 1981 & 976 & 2202 & 2324 & 2161 & 2211\\
Treated units & 40 & 31 & 40 & 40 & 39 & 39\\
Groups & 18 & 14 & 18 & 18 & 18 & 18\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/estatisticas_descritivas.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:descriptive_statistics}Descriptive statistics of the AMC baseline characteristics}
\centering
\begin{tabular}{lcccc}
\toprule
\multicolumn{1}{c}{} & \multicolumn{2}{c}{Treated} & \multicolumn{2}{c}{Control} \\
\cmidrule(l{3pt}r{3pt}){2-3} \cmidrule(l{3pt}r{3pt}){4-5}
 & Mean & Std. Deviation & Mean & Std. Deviation\\
\midrule
Emissions & 1646.91 & 8881.76 & 279.1 & 640.38\\
Total of jobs & 5382 & 11312 & 2729 & 8998\\
Stock of cars & 6546 & 9076 & 3994 & 11347\\
Fuel sales & 8640 & 20587 & 4415 & 11741\\
Total population & 58194 & 140602 & 28435 & 68434\\
\addlinespace[0.3em]
\multicolumn{5}{l}{\textit{Employment composition}}\\
\hspace{1em}Industry & 0.28 & 0.2 & 0.23 & 0.19\\
\hspace{1em}Construction & 0.03 & 0.03 & 0.04 & 0.06\\
\hspace{1em}Trade & 0.11 & 0.06 & 0.11 & 0.08\\
\hspace{1em}Services & 0.38 & 0.16 & 0.45 & 0.24\\
\hspace{1em}Agriculture & NA & NA & 0.19 & 0.14\\
\hspace{1em}Transportation & 0.04 & 0.04 & 0.02 & 0.04\\
\hspace{1em}Other sectors & 0.06 & 0.08 & 0.05 & 0.07\\
\addlinespace[0.3em]
\multicolumn{5}{l}{\textit{Fuel sales composition}}\\
\hspace{1em}Gasoline sales & 0.55 & 0.08 & 0.57 & 0.11\\
\hspace{1em}Ethanol sales & 0.45 & 0.08 & 0.44 & 0.1\\
\addlinespace[0.3em]
\multicolumn{5}{l}{\textit{Population composition}}\\
\hspace{1em}Urban population & 0.75 & 0.18 & 0.54 & 0.22\\
\hspace{1em}Rural population & 0.25 & 0.18 & 0.46 & 0.22\\
\bottomrule
\end{tabular}
\end{table}


==> Tables_-_Reviewed/sample_selection.txt <==
\begin{table}[H]
\centering
\caption{\label{tab:sample_selection}Number of observations in each step of the sample selection, by outcome}
\centering
\begin{tabular}{lccccc}
\toprule
\multicolumn{1}{c}{} & \multicolumn{1}{c}{} & \multicolumn{4}{c}{Type of selection} \\
\cmidrule(l{3pt}r{3pt}){3-6}
 & Original & Control & Population & States & $>0$\\
\midrule
Emissions & 3800 & 3733 & 3730 & 2371 & 2361\\
Total employment & 3800 & 3733 & 3730 & 2371 & 2361\\
Stock of cars & 3800 & 3733 & 3730 & 2371 & 2369\\
\addlinespace[0.3em]
\multicolumn{6}{l}{\textit{Sectoral employment}}\\
\hspace{1em}Industry & 3800 & 3733 & 3730 & 2371 & 1982\\
\hspace{1em}Construction & 3800 & 3733 & 3730 & 2371 & 977\\
\hspace{1em}Trade & 3800 & 3733 & 3730 & 2371 & 2203\\
\hspace{1em}Services & 3800 & 3733 & 3730 & 2371 & 2325\\
\hspace{1em}Agriculture & 3800 & 3733 & 3730 & 2371 & 2162\\
\hspace{1em}Transportation & 3800 & 3733 & 3730 & 2371 & 2212\\
\addlinespace[0.3em]
\multicolumn{6}{l}{\textit{Sales by type of fuel}}\\
\hspace{1em}Gasoline & 3800 & 3733 & 3730 & 2371 & 2162\\
\hspace{1em}Ethanol & 3800 & 3733 & 3730 & 2371 & 1860\\
\bottomrule
\end{tabular}
\end{table}

